Towards Continual Test-Time Adaptation of Vision-Language Models in Open-Vocabulary Semantic Segmentation

Open-vocabulary semantic segmentation (OVSS) relies on vision-language alignment to recognize arbitrary text-defined categories, yet this alignment is fragile under continual test-time distribution shift. Our diagnostic analysis reveals that entropy minimization drives patch-level class collapse, continual updates erode vision-language alignment, and redundant gradients from low-shift samples waste computation. We propose Diversify, Anchor, and Filter (DAF), a stabilization framework that augments entropy-based adaptation with a marginal diversity loss that resists collapse, a cross-modal anchor consistency loss that constrains feature drift relative to a frozen source model, and feature salience filtering that skips low-value backward passes to offset part of the source-anchor overhead. We evaluate on five datasets spanning natural scenes, autonomous driving, underwater imagery, and remote sensing with their corrupted variants. Across the evaluated continual shifts, DAF remains stable where entropy minimization collapses, improving mIoU by over 8 points on Pascal VOC20-C, over 9 points on LoveDA, and over 3 points on Foggy Cityscapes compared to the source model, and is robust to aggressive adaptation and learning rate choices.

==> figures/plots/voc20/diagnostics/Post/analyses.txt <==

1. voc20_activeclass.png
active class count plot shows a weak positive Pearson correlation (r=0.280) between adaptation step and the number of active classes (>1% prediction share), indicating that the effective prediction vocabulary is largely stable or slightly expanding over the course of adaptation when the proposed losses are active. In the context of continuous test-time adaptation for open-vocabulary semantic segmentation (CTTA in OVSS), this is a critical property: the model must maintain its ability to predict the full open-vocabulary class set across a stream of corrupted test images, rather than degenerating into a trivial few-class predictor. The near-flat to slightly positive trend demonstrates that the diversity and anchoring losses successfully counteract the entropy-minimization pressure that would otherwise collapse the prediction distribution, preserving the open-vocabulary nature of the segmentation model throughout the adaptation trajectory.

2.a. voc20_assigned_pearsonr=0.322.png
assigned prototype similarity plot shows a weak positive Pearson correlation (r=0.332) between adaptation step and the mean cosine similarity of adapted patches to their source-assigned text prototypes, indicating that patches largely retain or slightly increase their alignment with their correct class anchors during adaptation. In CTTA for OVSS, the CLIP text-image shared embedding space provides the semantic grounding that enables open-vocabulary prediction — if adapted visual features drift away from their assigned text prototypes, the model effectively "forgets" which semantic class each patch belongs to, even as it reduces entropy. The positive trend here demonstrates that the cross-modal anchor consistency loss successfully constrains feature updates to remain in the vicinity of the correct class prototypes, preserving the semantic grounding that makes open-vocabulary segmentation possible under continuous distribution shift.

2.b. voc20_unasigned_pearsonr=0.321.png
unassigned prototype similarity plot shows a weak positive Pearson correlation (r=0.321) between adaptation step and the mean cosine similarity of adapted patches to their closest unassigned (wrong-class) text prototypes. The low correlation coefficient and the scatter distribution indicate that adapted features are not systematically drifting toward incorrect class prototypes during adaptation. In CTTA for OVSS, this is the complementary failure mode to assigned-prototype decay: even if features remain near their correct anchor, a simultaneous increase in similarity to wrong-class prototypes would erode the decision margin and cause semantic confusion across the open vocabulary. The near-neutral trend here confirms that the anchoring mechanism not only prevents drift away from correct classes but also prevents drift toward competing classes, maintaining the discriminative geometry of the CLIP embedding space throughout the adaptation process.


==> figures/plots/voc20/diagnostics/Pre/analyses.txt <==

1. voc20_activeclass.png
Under continuous test-time adaptation (CTTA) in open-vocabulary semantic segmentation (OVSS), entropy minimization alone progressively shrinks the model's effective class vocabulary. This plot shows the number of actively predicted classes (those receiving >1% of pixel predictions) declining steadily across adaptation steps. Beginning near the full class count of 20, the active vocabulary drops to roughly 8–12 classes by step 180, demonstrating that MLMP adaptation causes the model to abandon minority classes and concentrate predictions on a few dominant ones. This collapse is a fundamental failure mode of CTTA in OVSS: the text-anchored classification space is discrete and fixed, so when the model stops predicting a class, the corresponding text prototype receives no gradient signal and becomes permanently inaccessible. The diversity loss directly addresses this by maximizing the entropy of the marginal class distribution, preserving the full vocabulary throughout adaptation.

2.a. voc20_assigned_pearsonr=-0.737.png
In CTTA for OVSS, the model's image features must remain aligned with the correct text prototypes to preserve semantic segmentation accuracy. This plot tracks the mean cosine similarity between adapted image patches and their source-assigned text prototype — the class each patch was assigned to by the frozen source model before adaptation. The strong negative correlation (r = -0.737) reveals that adaptation systematically degrades this alignment: patches that started correctly associated with their text prototype drift away from it as adaptation progresses. This is particularly problematic in OVSS because the classification space is defined by text embeddings that remain fixed during adaptation — there is no learned classifier head to re-calibrate. Once image features drift from their anchored text prototype, the patch is effectively reassigned to a semantically incorrect class. The CMAC loss directly counteracts this by penalizing the gap between adapted and source similarity to the assigned prototype (drift away), maintaining the cross-modal alignment that preserves segmentation fidelity.

2.b. voc20_unasigned_pearsonr=0.854.png
The complement to assigned-prototype decay, this plot shows the mean cosine similarity between adapted patches and their closest unassigned (wrong-class) text prototype increasing over adaptation steps, with a strong positive correlation of r = +0.854. This demonstrates that as patches drift away from their correct class prototype, they simultaneously drift toward incorrect class prototypes — adaptation is not random noise but a systematic migration to semantically wrong classes. In the OVSS setting, this is especially damaging because the text-prototype space encodes fine-grained semantic relationships (e.g., "dog" vs. "cat"), and drift toward the wrong prototype produces semantically plausible but incorrect predictions that are difficult to detect without ground truth. The CMAC loss addresses this through its drift toward component, which penalizes increases in similarity to unassigned prototypes, explicitly preventing cross-class migration during adaptation.

3. voc20_predvshift_pearsonr=0.833.png
This scatter plot relates per-sample feature shift (1 - cosine similarity between adapted and source image features) to prediction change (KL divergence between source and adapted softmax outputs) across all adaptation steps and corruption types. The positive correlation demonstrates that samples with larger feature shifts undergo larger prediction changes — confirming that feature shift is a reliable signal for identifying which samples are being actively modified by adaptation. In CTTA for OVSS, not all corrupted samples benefit equally from adaptation: samples with low feature shift are already close to their source representation and adaptation on them is redundant, potentially degrading performance through unnecessary parameter updates. The SAFS module (--module_safs) uses this relationship to filter out low-shift samples before computing the adaptation loss, concentrating the gradient signal on samples that are genuinely affected by corruption. This is fundamentally a sample efficiency problem in CTTA — the diagnostic validates that feature shift is the correct filtering criterion, as it directly predicts which samples will have their predictions altered by adaptation.

